Cats vs. Spectre: An Axiomatic Approach to Modeling Speculative Execution Attacks

The Spectre family of speculative execution attacks have required a rethinking of formal methods for security. Approaches based on operational speculative semantics have made initial inroads towards finding vulnerable code and validating defenses. However, with each new attack grows the amount of microarchitectural detail that has to be integrated into the underlying semantics. We propose an alternative, light-weight and axiomatic approach to specifying speculative semantics that relies on insights from memory models for concurrency. We use the CAT modeling language for memory consistency to specify execution models that capture speculative control flow, store-to-load forwarding, predictive store forwarding, and memory ordering machine clears. We present a bounded model checking framework parametrized by our speculative CAT models and evaluate its implementation against the state of the art. Due to the axiomatic approach, our models can be rapidly extended to allow our framework to detect new types of attacks and validate defenses against them.

==> Figures/binsec-pht-results.csv <==
benchmark, o0-none, o2-none, o0-lfence, o2-lfence, o0-slh, o2-slh, o0-ns, o2-ns
v01, \redcross, \redcross, \gtick, \gtick, \gtick, \gtick, \gtick, \gtick
v02, \redcross, \redcross, \gtick, \gtick, \gtick, \gtick, \gtick, \gtick
v03, \redcross, \redcross, \gtick, \gtick, \gtick, \gtick, \gtick, \gtick
v04, \redcross, \redcross, \gtick, \gtick, \gtick, \gtick, \redcross, \redcross
v05, \redcross, \redcross, $\mathtt{\qm}$, $\mathtt{\qm}$, $\mathtt{\qm}$, $\mathtt{\qm}$, $\mathtt{\qm}$, $\mathtt{\qm}$
v06, \redcross, \redcross, \gtick, \gtick, \gtick, \gtick, \gtick, \gtick
v07, \redcross, \redcross, \gtick, \gtick, \gtick, \gtick, \gtick, \gtick
v08, \redcross, \gtick, \gtick, \gtick, \gtick, \gtick, \redcross, \redcross
v09, \redcross, \redcross, \gtick, \gtick, \gtick, \gtick, \redcross, \redcross
v10, \redcross, \redcross, \gtick, \gtick, \gtick, \gtick, \gtick, \gtick
v11, \redcross, \redcross, \gtick, \gtick, \gtick, \gtick, \gtick, \gtick
v12, \redcross, \redcross, \gtick, \gtick, \gtick, \gtick, \gtick, \gtick
v13, \redcross, \redcross, \gtick, \gtick, \gtick, \gtick, \gtick, \gtick
v14, \redcross, \redcross, \gtick, \gtick, \gtick, \gtick, \redcross, \redcross
v15, \redcross, \redcross, \gtick, \gtick, \gtick, \gtick, \gtick, \gtick

==> Figures/binsec-results.csv <==
benchmark, o0-none, o0-lfence
PHT-v01, \gtick, \danger
PHT-v02, \gtick, \danger
PHT-v03, \gtick, \danger
PHT-v04, \gtick, \danger
PHT-v05, \gtick, \danger
PHT-v06, \gtick, \danger
PHT-v07, \gtick, \danger
PHT-v08, \gtick, \danger
PHT-v09, \gtick, \danger
PHT-v10, \gtick, \danger
PHT-v11, \gtick, \danger
PHT-v12, \gtick, \danger
PHT-v13, \gtick, \danger
PHT-v14, \gtick, \danger
PHT-v15, \gtick, \danger
PTF-v01, \danger, \danger
STL-v01, \gtick, \danger
STL-v02, \gtick, \danger
STL-v03, \gtick, \danger
STL-v04, \gtick, \danger
STL-v05, \gtick, \danger
STL-v06, \gtick, \danger
STL-v07, \gtick, \danger
STL-v08, \gtick, \danger
STL-v09, \gtick, \danger
STL-v10, \gtick, \danger
STL-v11, \gtick, \danger
STL-v12, \gtick, \danger
STL-v13, \gtick\makebox[0pt]{$\;\;\;^*$}, \danger

==> Figures/binsec-stl-results.csv <==
benchmark, haunted
v01, \redcross
v02, \redcross
v03, \gtick
v04, \redcross
v05, \redcross
v06, \redcross
v07, \redcross
v08, \redcross
v09, \gtick
v10, \redcross
v11, \redcross
v12, \gtick
v13, \gtick

==> Figures/cvc4-results.csv <==
benchmark, o0-none, o0-lfence
spectre-pht.c-victim_function_v1.smt2, \redcross, \gtick
spectre-pht.c-victim_function_v2.smt2, \redcross, \gtick
spectre-pht.c-victim_function_v3.smt2, \redcross, \gtick
spectre-pht.c-victim_function_v4.smt2, \redcross, \gtick
spectre-pht.c-victim_function_v5.smt2, \redcross, N/S
spectre-pht.c-victim_function_v6.smt2, \redcross, \gtick
spectre-pht.c-victim_function_v7.smt2, \redcross, \gtick
spectre-pht.c-victim_function_v8.smt2, \redcross, \gtick
spectre-pht.c-victim_function_v9.smt2, \redcross, \gtick
spectre-pht.c-victim_function_v10.smt2, \redcross, \gtick
spectre-pht.c-victim_function_v11.smt2, \redcross, \gtick
spectre-pht.c-victim_function_v12.smt2, \redcross, \gtick
spectre-pht.c-victim_function_v13.smt2, \redcross, \gtick
spectre-pht.c-victim_function_v14.smt2, \redcross, \gtick
spectre-pht.c-victim_function_v15.smt2, \redcross, \gtick
spectre-sct.c-victim_function_v1.smt2, \redcross, \VarClock
spectre-stl.c-victim_function_v1.smt2, \redcross, \VarClock
spectre-stl.c-victim_function_v2.smt2, \redcross, \gtick
spectre-stl.c-victim_function_v3.smt2, \gtick, \gtick
spectre-stl.c-victim_function_v4.smt2, \redcross, \gtick
spectre-stl.c-victim_function_v5.smt2, \redcross, \gtick
spectre-stl.c-victim_function_v6.smt2, \redcross, \gtick
spectre-stl.c-victim_function_v7.smt2, \redcross, \gtick
spectre-stl.c-victim_function_v8.smt2, \redcross, \gtick
spectre-stl.c-victim_function_v9.smt2, \so, \so
spectre-stl.c-victim_function_v10.smt2, \redcross, \gtick
spectre-stl.c-victim_function_v11.smt2, \redcross, \gtick
spectre-stl.c-victim_function_v12.smt2, \gtick, \gtick
spectre-stl.c-victim_function_v13.smt2, \redcross, \gtick


==> Figures/cvc4-times.csv <==
benchmark, o0-none, o0-lfence
spectre-pht.c-victim_function_v1.smt2, 208.739, 0.434
spectre-pht.c-victim_function_v2.smt2, 2400.322, 0.653
spectre-pht.c-victim_function_v3.smt2, 2078.725, 0.612
spectre-pht.c-victim_function_v4.smt2, 67.545, 0.294
spectre-pht.c-victim_function_v5.smt2, 678.219, 5400
spectre-pht.c-victim_function_v6.smt2, 206.498, 0.334
spectre-pht.c-victim_function_v7.smt2, 321.492, 0.380
spectre-pht.c-victim_function_v8.smt2, 111.347, 0.306
spectre-pht.c-victim_function_v9.smt2, 2.335, 0.337
spectre-pht.c-victim_function_v10.smt2, 112.874, 0.423
spectre-pht.c-victim_function_v11.smt2, 19.322, 0.335
spectre-pht.c-victim_function_v12.smt2, 276.353, 0.390
spectre-pht.c-victim_function_v13.smt2, 13.018, 0.497
spectre-pht.c-victim_function_v14.smt2, 51.557, 0.294
spectre-pht.c-victim_function_v15.smt2, 2.378, 0.408
spectre-stl.c-victim_function_v1.smt2, 519.631, 5400
spectre-stl.c-victim_function_v2.smt2, 83.217, 140.836
spectre-stl.c-victim_function_v3.smt2, 98.092, 97.728
spectre-stl.c-victim_function_v4.smt2, 474.286, 31.245
spectre-stl.c-victim_function_v5.smt2, 14.688, 87.323
spectre-stl.c-victim_function_v6.smt2, 301.194, 1233.260
spectre-stl.c-victim_function_v7.smt2, 38.360, 92.919
spectre-stl.c-victim_function_v8.smt2, 107.278, 197.990
spectre-stl.c-victim_function_v9.smt2, 5400, 5400
spectre-stl.c-victim_function_v10.smt2, 16.209, 92.318
spectre-stl.c-victim_function_v11.smt2, 39.859, 100.697
spectre-stl.c-victim_function_v12.smt2, 96.501, 82.718
spectre-stl.c-victim_function_v13.smt2, 54.753, 90.705
spectre-sct.c-victim_function_v1.smt2, 4.291, 5400


==> Figures/mathsat-results.csv <==
benchmark, o0-none, o0-lfence
spectre-pht.c-victim_function_v1.smt2, \redcross, \gtick
spectre-pht.c-victim_function_v2.smt2, \redcross, \gtick
spectre-pht.c-victim_function_v3.smt2, \redcross, \gtick
spectre-pht.c-victim_function_v4.smt2, \redcross, \gtick
spectre-pht.c-victim_function_v5.smt2, \redcross, \ns
spectre-pht.c-victim_function_v6.smt2, \redcross, \gtick
spectre-pht.c-victim_function_v7.smt2, \redcross, \gtick
spectre-pht.c-victim_function_v8.smt2, \redcross, \gtick
spectre-pht.c-victim_function_v9.smt2, \redcross, \gtick
spectre-pht.c-victim_function_v10.smt2, \redcross, \gtick
spectre-pht.c-victim_function_v11.smt2, \redcross, \gtick
spectre-pht.c-victim_function_v12.smt2, \redcross, \gtick
spectre-pht.c-victim_function_v13.smt2, \redcross, \gtick
spectre-pht.c-victim_function_v14.smt2, \redcross, \gtick
spectre-pht.c-victim_function_v15.smt2, \redcross, \gtick
spectre-sct.c-victim_function_v1.smt2, \redcross, \gtick
spectre-stl.c-victim_function_v1.smt2, \redcross, \gtick
spectre-stl.c-victim_function_v2.smt2, \redcross, \VarClock
spectre-stl.c-victim_function_v3.smt2, \VarClock, \gtick
spectre-stl.c-victim_function_v4.smt2, \redcross, \gtick
spectre-stl.c-victim_function_v5.smt2, \redcross, \gtick
spectre-stl.c-victim_function_v6.smt2, \redcross, \VarClock
spectre-stl.c-victim_function_v7.smt2, \redcross, \gtick
spectre-stl.c-victim_function_v8.smt2, \redcross, \gtick
spectre-stl.c-victim_function_v9.smt2, \so, \so
spectre-stl.c-victim_function_v10.smt2, \redcross, \gtick
spectre-stl.c-victim_function_v11.smt2, \redcross, \VarClock
spectre-stl.c-victim_function_v12.smt2, \VarClock, \gtick
spectre-stl.c-victim_function_v13.smt2, \redcross, \VarClock


==> Figures/mathsat-times.csv <==
benchmark, o0-none, o0-lfence
spectre-pht.c-victim_function_v1.smt2, 4.668, 0.117
spectre-pht.c-victim_function_v2.smt2, 2.936, 0.221
spectre-pht.c-victim_function_v3.smt2, 2.938, 0.196
spectre-pht.c-victim_function_v4.smt2, 1.741, 0.107
spectre-pht.c-victim_function_v5.smt2, 76.461, 5400
spectre-pht.c-victim_function_v6.smt2, 1.407, 0.093
spectre-pht.c-victim_function_v7.smt2, 2.930, 0.112
spectre-pht.c-victim_function_v8.smt2, 1.688, 0.112
spectre-pht.c-victim_function_v9.smt2, 1.344, 0.097
spectre-pht.c-victim_function_v10.smt2, 1.464, 0.127
spectre-pht.c-victim_function_v11.smt2, 1.263, 0.095
spectre-pht.c-victim_function_v12.smt2, 2.039, 0.107
spectre-pht.c-victim_function_v13.smt2, 1.275, 0.150
spectre-pht.c-victim_function_v14.smt2, 1.323, 0.102
spectre-pht.c-victim_function_v15.smt2, 1.351, 0.112
spectre-stl.c-victim_function_v1.smt2, 2.781, 426.654
spectre-stl.c-victim_function_v2.smt2, 1.906, 5400
spectre-stl.c-victim_function_v3.smt2, 5400, 3721.658
spectre-stl.c-victim_function_v4.smt2, 9.369, 5.923
spectre-stl.c-victim_function_v5.smt2, 5.197, 2446.790
spectre-stl.c-victim_function_v6.smt2, 2.257, 5400
spectre-stl.c-victim_function_v7.smt2, 1.888, 3437.647
spectre-stl.c-victim_function_v8.smt2, 1.990, 220.645
spectre-stl.c-victim_function_v9.smt2, 5400, 5400
spectre-stl.c-victim_function_v10.smt2, 4.634, 5036.453
spectre-stl.c-victim_function_v11.smt2, 1.686, 5400
spectre-stl.c-victim_function_v12.smt2, 5400, 3560.120
spectre-stl.c-victim_function_v13.smt2, 2.476, 5400
spectre-sct.c-victim_function_v1.smt2, 1.543, 2035.078


==> Figures/spectector-results.csv <==
benchmark, o0-none, o2-none, o0-lfence, o2-lfence, o0-slh, o2-slh, o0-ns, o2-ns
PHT-v01, \gtick, \gtick, \gtick, \gtick, \gtick, \gtick, \gtick, \gtick
PHT-v02, \gtick, \gtick, \gtick, \gtick, \gtick, \gtick, \gtick, \gtick
PHT-v03, \gtick, \gtick, \gtick, \gtick, \gtick, \gtick, \gtick, \gtick
PHT-v04, \gtick, \gtick, \gtick, \gtick, \gtick, \gtick, \gtick, \gtick
PHT-v05, \gtick, \gtick, \gtick, \gtick, \gtick, \gtick, \gtick, \gtick
PHT-v06, \gtick, \gtick, \gtick, \gtick, \gtick, \gtick, \gtick, \gtick
PHT-v07, \gtick, \gtick, \gtick, \gtick, \gtick, \gtick, \gtick, \gtick
PHT-v08, \gtick, \gtick, \gtick, \gtick, \gtick, \gtick, \gtick, \gtick
PHT-v09, \gtick, \gtick, \gtick, \gtick, \gtick, \gtick, \gtick, \gtick
PHT-v10, \gtick, \gtick, \gtick, \gtick, \gtick, \gtick, \gtick, \gtick
PHT-v11, \gtick, \gtick, \gtick, \gtick, \gtick, \gtick, \gtick, \gtick
PHT-v12, \gtick, \gtick, \gtick, \gtick, \gtick, \gtick, \gtick, \gtick
PHT-v13, \gtick, \gtick, \gtick, \gtick, \gtick, \gtick, \gtick, \gtick
PHT-v14, \gtick, \gtick, \gtick, \gtick, \gtick, \gtick, \gtick, \gtick
PHT-v15, \gtick, \gtick, \gtick, \gtick, \gtick, \gtick, \gtick, \gtick
STL-v01, \danger, ,\danger, , , , ,
STL-v02, \danger, ,\danger, , , , ,
STL-v03, \danger, ,\danger, , , , ,
STL-v04, \danger, ,\danger, , , , ,
STL-v05, \danger, ,\danger, , , , ,
STL-v06, \danger, ,\danger, , , , ,
STL-v07, \danger, ,\danger, , , , ,
STL-v08, \danger, ,\danger, , , , ,
STL-v09, \danger, ,\danger, , , , ,
STL-v10, \danger, ,\danger, , , , ,
STL-v11, \danger, ,\danger, , , , ,
STL-v12, \danger, ,\danger, , , , ,
STL-v13, \danger, ,\danger, , , , ,
PTF-v13, \danger, ,\danger, , , , ,

==> Figures/yices-smt2-results.csv <==
benchmark, o0-none, o0-lfence
spectre-pht.c-victim_function_v1.smt2, \redcross, \gtick
spectre-pht.c-victim_function_v2.smt2, \redcross, \gtick
spectre-pht.c-victim_function_v3.smt2, \redcross, \gtick
spectre-pht.c-victim_function_v4.smt2, \redcross, \gtick
spectre-pht.c-victim_function_v5.smt2, \redcross, N/S
spectre-pht.c-victim_function_v6.smt2, \redcross, \gtick
spectre-pht.c-victim_function_v7.smt2, \redcross, \gtick
spectre-pht.c-victim_function_v8.smt2, \redcross, \gtick
spectre-pht.c-victim_function_v9.smt2, \redcross, \gtick
spectre-pht.c-victim_function_v10.smt2, \redcross, \gtick
spectre-pht.c-victim_function_v11.smt2, \redcross, \gtick
spectre-pht.c-victim_function_v12.smt2, \redcross, \gtick
spectre-pht.c-victim_function_v13.smt2, \redcross, \gtick
spectre-pht.c-victim_function_v14.smt2, \redcross, \gtick
spectre-pht.c-victim_function_v15.smt2, \redcross, \gtick
spectre-sct.c-victim_function_v1.smt2, \redcross, \VarClock
spectre-stl.c-victim_function_v1.smt2, \redcross, \VarClock
spectre-stl.c-victim_function_v2.smt2, \redcross, \VarClock
spectre-stl.c-victim_function_v3.smt2, \VarClock, \VarClock
spectre-stl.c-victim_function_v4.smt2, \redcross, \VarClock
spectre-stl.c-victim_function_v5.smt2, \redcross, \VarClock
spectre-stl.c-victim_function_v6.smt2, \redcross, \VarClock
spectre-stl.c-victim_function_v7.smt2, \redcross, \VarClock
spectre-stl.c-victim_function_v8.smt2, \redcross, \VarClock
spectre-stl.c-victim_function_v9.smt2, \so, \so
spectre-stl.c-victim_function_v10.smt2, \redcross, \VarClock
spectre-stl.c-victim_function_v11.smt2, \redcross, \VarClock
spectre-stl.c-victim_function_v12.smt2, \VarClock, \VarClock
spectre-stl.c-victim_function_v13.smt2, \redcross, \VarClock


==> Figures/yices-smt2-times.csv <==
benchmark, o0-none, o0-lfence
spectre-pht.c-victim_function_v1.smt2, 0.687, 0.044
spectre-pht.c-victim_function_v2.smt2, 1.016, 0.052
spectre-pht.c-victim_function_v3.smt2, 7.109, 0.062
spectre-pht.c-victim_function_v4.smt2, 0.615, 0.035
spectre-pht.c-victim_function_v5.smt2, 4.536, 5400
spectre-pht.c-victim_function_v6.smt2, 0.646, 0.043
spectre-pht.c-victim_function_v7.smt2, 1.861, 0.043
spectre-pht.c-victim_function_v8.smt2, 2.054, 0.050
spectre-pht.c-victim_function_v9.smt2, 0.578, 0.042
spectre-pht.c-victim_function_v10.smt2, 1.308, 0.058
spectre-pht.c-victim_function_v11.smt2, 0.729, 0.043
spectre-pht.c-victim_function_v12.smt2, 0.772, 0.041
spectre-pht.c-victim_function_v13.smt2, 1.394, 0.050
spectre-pht.c-victim_function_v14.smt2, 0.854, 0.029
spectre-pht.c-victim_function_v15.smt2, 0.555, 0.041
spectre-stl.c-victim_function_v1.smt2, 15.895, 5400
spectre-stl.c-victim_function_v2.smt2, 0.801, 5400
spectre-stl.c-victim_function_v3.smt2, 5400, 5400
spectre-stl.c-victim_function_v4.smt2, 1.449, 5400
spectre-stl.c-victim_function_v5.smt2, 1.163, 5400
spectre-stl.c-victim_function_v6.smt2, 3.118, 5400
spectre-stl.c-victim_function_v7.smt2, 1.031, 5400
spectre-stl.c-victim_function_v8.smt2, 2.526, 5400
spectre-stl.c-victim_function_v9.smt2, 5400, 5400
spectre-stl.c-victim_function_v10.smt2, 10.893, 5400
spectre-stl.c-victim_function_v11.smt2, 18.973, 5400
spectre-stl.c-victim_function_v12.smt2, 5400, 5400
spectre-stl.c-victim_function_v13.smt2, 3.971, 5400
spectre-sct.c-victim_function_v1.smt2, 1.295, 5400


==> Figures/z3-results.csv <==
benchmark, o0-none, o0-lfence
spectre-pht.c-victim_function_v1.smt2, \redcross, \gtick
spectre-pht.c-victim_function_v2.smt2, \redcross, \gtick
spectre-pht.c-victim_function_v3.smt2, \redcross, \gtick
spectre-pht.c-victim_function_v4.smt2, \redcross, \gtick
spectre-pht.c-victim_function_v5.smt2, \redcross, N/S
spectre-pht.c-victim_function_v6.smt2, \redcross, \gtick
spectre-pht.c-victim_function_v7.smt2, \redcross, \gtick
spectre-pht.c-victim_function_v8.smt2, \redcross, \gtick
spectre-pht.c-victim_function_v9.smt2, \redcross, \gtick
spectre-pht.c-victim_function_v10.smt2, \redcross, \gtick
spectre-pht.c-victim_function_v11.smt2, \redcross, \gtick
spectre-pht.c-victim_function_v12.smt2, \redcross, \gtick
spectre-pht.c-victim_function_v13.smt2, \redcross, \gtick
spectre-pht.c-victim_function_v14.smt2, \redcross, \gtick
spectre-pht.c-victim_function_v15.smt2, \redcross, \gtick
spectre-sct.c-victim_function_v1.smt2, \redcross, \VarClock
spectre-stl.c-victim_function_v1.smt2, \redcross, \VarClock
spectre-stl.c-victim_function_v2.smt2, \redcross, \VarClock
spectre-stl.c-victim_function_v3.smt2, \VarClock, \VarClock
spectre-stl.c-victim_function_v4.smt2, \redcross, \VarClock
spectre-stl.c-victim_function_v5.smt2, \redcross, \VarClock
spectre-stl.c-victim_function_v6.smt2, \redcross, \VarClock
spectre-stl.c-victim_function_v7.smt2, \redcross, \VarClock
spectre-stl.c-victim_function_v8.smt2, \redcross, \VarClock
spectre-stl.c-victim_function_v9.smt2, \so, \so
spectre-stl.c-victim_function_v10.smt2, \redcross, \VarClock
spectre-stl.c-victim_function_v11.smt2, \redcross, \VarClock
spectre-stl.c-victim_function_v12.smt2, \VarClock, \VarClock
spectre-stl.c-victim_function_v13.smt2, \redcross, \VarClock


==> Figures/z3-times.csv <==
benchmark, o0-none, o0-lfence
spectre-pht.c-victim_function_v1.smt2, 0.601, 0.060
spectre-pht.c-victim_function_v2.smt2, 112.540, 0.112
spectre-pht.c-victim_function_v3.smt2, 6.243, 0.107
spectre-pht.c-victim_function_v4.smt2, 1.327, 0.075
spectre-pht.c-victim_function_v5.smt2, 36.622, 5400
spectre-pht.c-victim_function_v6.smt2, 1.198, 0.078
spectre-pht.c-victim_function_v7.smt2, 2.838, 0.089
spectre-pht.c-victim_function_v8.smt2, 1.197, 0.072
spectre-pht.c-victim_function_v9.smt2, 1.375, 0.071
spectre-pht.c-victim_function_v10.smt2, 1.566, 0.087
spectre-pht.c-victim_function_v11.smt2, 0.930, 0.081
spectre-pht.c-victim_function_v12.smt2, 1.698, 0.087
spectre-pht.c-victim_function_v13.smt2, 4.357, 0.087
spectre-pht.c-victim_function_v14.smt2, 0.925, 0.068
spectre-pht.c-victim_function_v15.smt2, 2.484, 0.079
spectre-stl.c-victim_function_v1.smt2, 8.356, 5400
spectre-stl.c-victim_function_v2.smt2, 1.705, 5400
spectre-stl.c-victim_function_v3.smt2, 5400, 5400
spectre-stl.c-victim_function_v4.smt2, 1.656, 5400
spectre-stl.c-victim_function_v5.smt2, 1.250, 5400
spectre-stl.c-victim_function_v6.smt2, 2.454, 5400
spectre-stl.c-victim_function_v7.smt2, 2.335, 5400
spectre-stl.c-victim_function_v8.smt2, 0.894, 5400
spectre-stl.c-victim_function_v9.smt2, 5400, 5400
spectre-stl.c-victim_function_v10.smt2, 1.919, 5400
spectre-stl.c-victim_function_v11.smt2, 31.995, 5400
spectre-stl.c-victim_function_v12.smt2, 5400, 5400
spectre-stl.c-victim_function_v13.smt2, 2.530, 5400
spectre-sct.c-victim_function_v1.smt2, 6.227, 5400


==> Figures/zombmc-pht-results.csv <==
benchmark, o0-none, o2-none, o0-lfence, o2-lfence, o0-slh, o2-slh, o0-ns, o2-ns
v01, \redcross, \redcross, \gtick, \gtick, \gtick, \gtick, \gtick, \gtick
v02, \redcross, \redcross, \gtick, \gtick, \gtick, \gtick, \gtick, \gtick
v03, \redcross, \redcross, \gtick, \gtick, \gtick, \gtick, \gtick, \gtick
v04, \redcross, \redcross, \gtick, \gtick, \gtick, \gtick, \redcross, \redcross
v05, \redcross, \redcross, $\mathtt{\qm}$, $\mathtt{\qm}$, $\mathtt{\qm}$, $\mathtt{\qm}$, $\mathtt{\qm}$, $\mathtt{\qm}$
v06, \redcross, \redcross, \gtick, \gtick, \gtick, \gtick, \gtick, \gtick
v07, \redcross, \redcross, \gtick, \gtick, \gtick, \gtick, \gtick, \gtick
v08, \redcross, \gtick, \gtick, \gtick, \gtick, \gtick, \redcross, \redcross
v09, \redcross, \redcross, \gtick, \gtick, \gtick, \gtick, \redcross, \redcross
v10, \redcross, \redcross, \gtick, \gtick, \gtick, \gtick, \gtick, \gtick
v11, \redcross, \redcross, \gtick, \gtick, \gtick, \gtick, \gtick, \gtick
v12, \redcross, \redcross, \gtick, \gtick, \gtick, \gtick, \gtick, \gtick
v13, \redcross, \redcross, \gtick, \gtick, \gtick, \gtick, \gtick, \gtick
v14, \redcross, \redcross, \gtick, \gtick, \gtick, \gtick, \redcross, \redcross
v15, \redcross, \redcross, \gtick, \gtick, \gtick, \gtick, \gtick, \gtick

==> Figures/zombmc-results.csv <==
benchmark, o0-none, o0-lfence
spectre-pht.c-victim_function_v1.smt2, \gtick, \gtick
spectre-pht.c-victim_function_v2.smt2, \gtick, \gtick
spectre-pht.c-victim_function_v3.smt2, \gtick, \gtick
spectre-pht.c-victim_function_v4.smt2, \gtick, \gtick
spectre-pht.c-victim_function_v5.smt2, \gtick, \danger
spectre-pht.c-victim_function_v6.smt2, \gtick, \gtick
spectre-pht.c-victim_function_v7.smt2, \gtick, \gtick
spectre-pht.c-victim_function_v8.smt2, \gtick, \gtick
spectre-pht.c-victim_function_v9.smt2, \gtick, \gtick
spectre-pht.c-victim_function_v10.smt2, \gtick, \gtick
spectre-pht.c-victim_function_v11.smt2, \gtick, \gtick
spectre-pht.c-victim_function_v12.smt2, \gtick, \gtick
spectre-pht.c-victim_function_v13.smt2, \gtick, \gtick
spectre-pht.c-victim_function_v14.smt2, \gtick, \gtick
spectre-pht.c-victim_function_v15.smt2, \gtick, \gtick
spectre-sct.c-victim_function_v1.smt2, \gtick, \gtick
spectre-stl.c-victim_function_v1.smt2, \gtick, \gtick
spectre-stl.c-victim_function_v2.smt2, \gtick, \gtick
spectre-stl.c-victim_function_v3.smt2, \gtick, \gtick
spectre-stl.c-victim_function_v4.smt2, \gtick, \gtick
spectre-stl.c-victim_function_v5.smt2, \gtick, \gtick
spectre-stl.c-victim_function_v6.smt2, \gtick, \gtick
spectre-stl.c-victim_function_v7.smt2, \gtick, \gtick
spectre-stl.c-victim_function_v8.smt2, \gtick, \gtick
spectre-stl.c-victim_function_v9.smt2, \danger, \danger
spectre-stl.c-victim_function_v10.smt2, \gtick, \gtick
spectre-stl.c-victim_function_v11.smt2, \gtick, \gtick
spectre-stl.c-victim_function_v12.smt2, \gtick, \gtick
spectre-stl.c-victim_function_v13.smt2, \gtick\makebox[0pt]{$\;\;\;^*$}, \gtick


==> Figures/zombmc-stl-results.csv <==
benchmark, stl
v01, \redcross
v02, \redcross
v03, \VarClock
v04, \redcross
v05, \redcross
v06, \redcross
v07, \redcross
v08, \redcross
v09, $\mathtt{\qm}$
v10, \redcross
v11, \redcross
v12, \VarClock
v13, \redcross

